Improving P300 Speller performance by means of optimization and machine learning

Brain-Computer Interfaces (BCIs) are systems allowing people to interact with the environment bypassing the natural neuromuscular and hormonal outputs of the peripheral nervous system (PNS). These interfaces record a user's brain activity and translate it into control commands for external devices, thus providing the PNS with additional artificial outputs. In this framework, the BCIs based on the P300 Event-Related Potentials (ERP), which represent the electrical responses recorded from the brain after specific events or stimuli, have proven to be particularly successful and robust. The presence or the absence of a P300 evoked potential within the EEG features is determined through a classification algorithm. Linear classifiers such as SWLDA and SVM are the most used for ERPs' classification. Due to the low signal-to-noise ratio of the EEG signals, multiple stimulation sequences (a.k.a. iterations) are carried out and then averaged before the signals being classified. However, while augmenting the number of iterations improves the Signal-to-Noise Ratio (SNR), it also slows down the process. In the early studies, the number of iterations was fixed (no stopping), but recently, several early stopping strategies have been proposed in the literature to dynamically interrupt the stimulation sequence when a certain criterion is met to enhance the communication rate. In this work, we explore how to improve the classification performances in P300 based BCIs by combining optimization and machine learning. First, we propose a new decision function that aims at improving classification performances in terms of accuracy and Information Transfer Rate both in a no stopping and early stopping environment. Then, we propose a new SVM training problem that aims to facilitate the target-detection process. Our approach proves to be effective on several publicly available datasets.

==> earlystopping_ITR.csv <==
Dataset, SBFsimpleL2, SBFsimpleL1, SBFbothL1, OSBFsimpleL2, OSBFsimpleL1, OSBFbothL1
ALSP300Speller, 19.234,	20.187,	20.125,	20.716,	20.187,	21.79
P300Speller, 34.086,	34.38,	34.776,	30.356,	32.343,	32.11
CenterSpeller, 28.042,	28.372,	29.246,	27.649,	27.76,	27.909
AMUSE, 12.929,	12.67,	13.351,	15.232,	14.490,	15.35
MVEP, 9.434,	9.252,	9.392,	10.245,	10.626,	10.431
Akimpech, 38.464,	34.593,	36.07,	36.532, 35.061,	34.811

==> earlystopping_accuracy.csv <==
Dataset, SBFsimpleL2, SBFsimpleL1, SBFbothL1, OSBFsimpleL2, OSBFsimpleL1, OSBFbothL1
ALSP300Speller, 0.864,	0.85,	0.838,	0.925,	0.925,	0.944
P300Speller, 0.95,	0.95,	0.95,	0.95,	0.967,	0.967
CenterSpeller, 0.893,	0.903,	0.909,	0.931,	0.944,	0.95
AMUSE, 0.647,	0.636,	0.643,	0.744,	0.756,	0.76
MVEP, 0.712,	0.712,	0.672,	0.748,	0.744,	0.76
Akimpech, 0.934,	0.911,	0.904,	0.948,	0.943, 0.942


==> nostopping.csv <==
Dataset, MDFsimpleL2, MDFsimpleL1, MDFbothL1, SBFsimpleL2, SBFsimpleL1, SBFbothL1, OSBFsimpleL2, OSBFsimpleL1, OSBFbothL1
ALSP300Speller, 0.913, 0.919, 0.925, 0.944, 0.913, 0.925, 0.963, 0.95, 0.975
P300Speller, 0.967, 0.95, 0.95,	0.95,	0.95,	0.95,	0.967,	0.967,	0.967
CenterSpeller, 0.953, 0.957, 0.959, 0.94, 0.953, 0.945, 0.949, 0.953, 0.96
AMUSE, 0.756,	0.741,	0.762,	0.753,	0.752,	0.745,	0.796,	0.763,	0.806
MVEP, 0.743,	0.754,	0.760,	0.747,	0.739,	0.737,	0.76,	0.777,	0.783
Akimpech, 0.967,	0.954,	0.96,	0.978,	0.955,	0.964,	0.978,	0.962,	0.974

==> simplevsboth.csv <==
Dataset, firstclasssimple, firstclassboth, secondclasssimple, secondclassboth, simple, both
ALSP300Speller, 0.95, 0.9, 0.9, 0.975, 0.963, 0.975
CenterSpeller, 1, 0.977, 0.902, 0.928, 0.95, 0.96
AMUSE, 0.865, 0.842, 0.695, 0.738, 0.796, 0.806
MVEP, 0.859, 0.827, 0.714, 0.789, 0.76, 0.783
Akimpech, 0.952, 0.919, 0.923, 0.974, 0.978, 0.974
